Signing in Four Public Software Package Registries: Quantity, Quality, and Influencing Factors

Many software applications incorporate open-source third-party packages distributed by public package registries. Guaranteeing authorship along this supply chain is a challenge. Package maintainers can guarantee package authorship through software signing. However, it is unclear how common this practice is, and whether the resulting signatures are created properly. Prior work has provided raw data on registry signing practices, but only measured single platforms, did not consider quality, did not consider time, and did not assess factors that may influence signing. We do not have up-to-date measurements of signing practices nor do we know the quality of existing signatures. Furthermore, we lack a comprehensive understanding of factors that influence signing adoption. This study addresses this gap. We provide measurements across three kinds of package registries: traditional software (Maven, PyPI), container images (DockerHub), and machine learning models (Hugging Face). For each registry, we describe the nature of the signed artifacts as well as the current quantity and quality of signatures. Then, we examine longitudinal trends in signing practices. Finally, we use a quasi-experiment to estimate the effect that various factors had on software signing practices. To summarize our findings: (1) mandating signature adoption improves the quantity of signatures; (2) providing dedicated tooling improves the quality of signing; (3) getting started is the hard part -- once a maintainer begins to sign, they tend to continue doing so; and (4) although many supply chain attacks are mitigable via signing, signing adoption is primarily affected by registry policy rather than by public knowledge of attacks, new engineering standards, etc. These findings highlight the importance of software package registry managers and signing infrastructure.

==> archive/reviews.txt <==
—-------------------------------------------
Review #320A
===========================================================================

Paper Summary
-------------
This paper presents a comparative, longitudinal, empirical study of the adoption of package signing in four different open-source registries (Maven, PyPI, DockerHub, HuggingFace). The authors propose a methodology that explores both the quantity and quality of signatures in this ecosystem and explores factors that influence signature adoption, such as mandating or discouraging the usage of signatures at the registry level. The empirical evidence shows that signature adoption is low in all ecosystems, except for Maven where package signing is mandatory. Similarly, more than 25% of the signatures in the considered ecosystems are of low quality (e.g., missing or expired public keys). The longitudinal analysis does not show significant changes in the quality or quantity of signatures over time, except for PyPI, where the registry first discouraged and then stopped supporting signatures altogether. When studying the incentives that influence signature adoption, the authors find that dedicated tooling and a registry policy that mandates signature have the biggest impact, while supply chain attacks like SollarWind have a negligible effect on the considered registries. Finally, the study also shows that once a package adopts signatures, it is very likely to continue this practice over time.

Technical Correctness
---------------------
2. Minor Issues

Technical Correctness Comments
------------------------------
The measurements in this paper appear sound, modulo the important limitations outlined in Section 9. That is, the limited sources for public keys might lead to overestimating the amount of low-quality signatures. Another weakness of the manuscript is the shallow way in which the impact of security events was assessed by visually analyzing the signature adoption graphs of the considered ecosystems.

Scientific Contribution
-----------------------
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
The topic of the paper is relevant to this community, and I appreciate the effort that was put into designing the methodology and the research questions. However, I believe that the value of the empirical study/results is reduced by the choice of registries: why consider an ecosystem like PyPI in which (PGP) signatures are discontinued instead of npm, where supply chain attacks are equally prevalent but where the ecosystem encourages signature adoption (https://nam04.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdocs.npmjs.com%2Fabout-registry-signatures&data=05%7C02%7Ctschorle%40purdue.edu%7C40607950e5ca4d50f47d08dc317783d3%7C4130bd397c53419cb1e58758d6d63f21%7C0%7C0%7C638439636597765833%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C0%7C%7C%7C&sdata=ycOyK9tSMBxNfvewygsEZl5VA9H%2FtcW3DRaqIObSaoc%3D&reserved=0). Also, the paper fails to discuss/measure the utility of the signatures, i.e., which prior attacks in ecosystems like PyPI or Maven could have been protected by package signing. It is also unclear how developers actually use signatures in practice and if they react to incorrect/missing signatures. Overall, the measurements need to be better put into a security perspective to inform future work on software supply chain security.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
The paper is well-written and easy to follow. However, here are some minor issues I found while reading your paper:
- "along side" => alongside,
- "2023Docker Hub’s" => "2023 Docker Hub’s",
- "In Hugging Face, there may be" - incomplete sentence,
- There are no explicit finding boxes for RQ2 and RQ3, as is the case for RQ1.

Comments to Authors
-------------------
Thank you for submitting your work to S&P. I believe that the community needs an empirical study to critically evaluate the adoption and utility of package signing as a way to prevent or reduce the impact of supply chain attacks. I appreciate the effort you put into designing the methodology and the fact that you performed both a comparative and a longitudinal empirical study to provide insights into the factors that might influence signature adoption. However, your manuscript also has many limitations, as outlined below.

Strengths
+ Large-scale and longitudinal study of a relevant problem in software 
+ supply chain security, Rigorous empirical study design, Show that 
+ package signing is rather an exception in most of the considered 
+ ecosystems and that developer often provide invalid or hard to verify 
+ signatures when tool support is suboptimal, Identify registry-level 
+ policies and factors that have a big influence on the signatures 
+ adoption,

Weaknesses
- The choice of registries is suboptimal considering that PyPI decided to drop support for signed packages recently,
- The methodology section is too verbose, considering that it uses mostly straightforward data collection and analysis,
- The measurements only cover 10% of the Maven registry,
- Missing discussion/measurements on the utility of the signatures in preventing software supply chain attacks,
- The measurements may overestimate the problem of missing public keys, considering that the methodology uses a single source of public key certificates, e.g., Ubuntu public key servers for PyPI,
- Poor control of ecosystem growth in the longitudinal study,
- Superficial analysis of the effect of cybersecurity events, i.e., using visual analysis of the prevalence over time,
- The related work section should include a subsection on software supply chain security.

First of all, the positioning of the paper is very weak: in the introduction, you say that the main motivation is to provide up-to-date and longitudinal/comparative measurements for signature adoption. In my opinion, this is not enough to justify publication at a prestigious venue like S&P. I recommend that you reposition the paper to insist on the factors that influence adoption/quality and the utility of the signatures overall (see discussion below).

I also think that the choice of registries is suboptimal. I do not understand why you decided to choose an ecosystem like PyPI, where the adoption of signatures is discouraged/discontinued. Why not perform a measurement of npm, where there is a plethora of recent supply chain attacks and a strong interest in package signing? I also suspect that by investigating ecosystem-specific attacks like eslint-scope or ua-parser-js, you might see a visible effect on signature prevalence.

Additionally, the current discussion section lacks both depth and security perspective. You should at least discuss the utility of the signatures, but I recommend that you also do additional measurements for this. That is, you could investigate how many recent attacks could be prevented by package signing and in which way. I would also like to see a comparative analysis on how different ecosystems deal with invalid signatures. Are the command line tools alerting the users on each failure at install time, or does the user need to run an explicit signature verification step? Ideally, you would also perform a user study to see how actual developers use and verify package signatures.

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
2. Highly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #320B
===========================================================================

Paper Summary
-------------
The paper conducts a quasi-experiment to analyse the impact of various measures and events on the common practices of software signing. It measures and compares the deployment of software signing in four different package registries: Maven, PyPi, DockerHub, HuggingFace. It considers trends in these platforms from 2015 until 2023 and aims to shed light on the effects of signing policies, dedicated tooling and publicly known security incidents on the quantity and quality of signatures. The findings suggest that, indeed, a mandatory signing policy enhances the quantity of signatures, but not the quality. Automated tooling improves the quality of signatures, however, not the quantity. The public knowledge of supply chain attacks had no effect on the quantity, nore on the quality of signatures. Moreover, the authors derive that after overcoming the startup hurdle of signing, package maintainers are likely to continue to do so.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
The methods regarding data collection seem correct (assuming that the utilized external tools are reliable). The preassumptions and interpretations of the findings require some more detailed evaluation.

 The experiment and its evaluation is based on the assumption, that there are no confounding factors that affect software signing adoption in different registries. However, the selected registries include entirely different ecosystems, such as language packages, container images and machine learning models. This assumption does not seem self-explanatory and it is not addressed to what extent these ecosystems are in fact comparable. Some questions that could be discussed are mentioned in the comment section.

 Furthermore, previous work suggests that PGP signing has not been effective in PyPi which led to its deemphasis and finally its deprecation. In contrast, this paper suggests, that the deemphasis in PyPi is the cause of the reduced quantity and quality of signatures in PyPi. Cause vs. effect could be explored in this regard. Why was PGP signing not effective in PyPi but it was in Maven? Could those reasons also have influenced the trends regarding quantity and quality?

 The interpretation, that overcoming the startup hurdle of signing encourages subsequent signing, is derived as follows in the paper: The probability of an artifact having a signature is compared to the conditional probability, if one of the previous artifacts from the same package has been signed. As the conditional probability was always higher than the raw probability, it was concluded that the cause must be the startup hurdle. However, there could be various other causes for these results. Some other possible causes are further mentioned in the comment section.

Scientific Contribution Comments
--------------------------------
 The paper investigates longitudinal, up-to-date signing trends regarding quantity and quality of signatures in four different registries. Previous research examines the challenges of signature adoption, mitigations of suppy chain attacks and measures signature adoption only in single registries. By comparing different registries, this paper gains new insights into possible influencing factors. It aims to discover which factors are responsible for the generally low deployment of software signing, despite the common knowledge, that many supply chain attacks could be mitigated. Some of the main findings seemed fairly foreseeable, for example that a mandatory signing policy increases signing rates, while the deprecation of signing redcues them. It could also be expected that automated tooling should reduce mistakes and signing errors. Less intuitive was that automated tooling did not increase the quantity of signatures. This finding was in line with previous work by Fahl et al. and Ruoti et al, who found no significant difference in usability when comparing manual and automated encryption tools. Even more surprising was that large public security breeches did not have any impact on signing trends. The paper thus provides some novel insights into which incentives can (or can not) encourage software signing on a more general level.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
The paper is well written, with minor spelling or grammar mistakes and good wording. It is well structured, augmenting its readability. Figures are used to depict concepts and data analysis, facilitating the readers comprehension. The formatting is correct, title and abstract are clear, figures are mostly annotated in a comprehensive manner. The methodology is explained, preassumptions highlighted, hypotheses, research questions and findings visibly pointed out. It includes a chapter on previous work that appears complete, a conclusion, discussion and a chapter presenting directions for future work.

 Some terms and concepts could be explained in more detail.

Comments to Authors
-------------------
Thank you for your submission. In addition to the issues I listed in technical and scientific comments, here I list additional issues:


 - 2.1: The security property "separation of concerns" is not explained.

 - 6.1.2: What leads you to make this assumption? You could elaborate on some of the following questions: Is signing equally deployable in each of those ecosystems? Is it equally beneficial? Do the actors on the platforms behave in the same way and do they share the same incentives? Do they have the same resources regarding maintenance? Why are the differences negligible when comparing signing adoption regarding the effects of policies, tooling and security events?

 - 6.5: In table 5, what does "-" mean in oppose to "x"?

 - 7.2.2: Throughout the paper, PyPi is inconsistently spelled "PyPi" and "PyPI". For example in 7.2.2 and 7.2.3. both versions occur several times in close proximity.

 - 7.2.3: There is a period punctuation missing after "subsequent-versions of packages".

 - 7.3.4: There can be various reasons other than the startup cost: For example, the maintainers that initially begun signing may simply have a higher awareness of the benefits of signing and thus a higher likelihood to continue to do so. Another possible reason: Selecting only maintainers that have signed once may filter certain behavioral traits, such as conscientiousness regarding good practices, that increase the probablity of future signing.

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
3. Fairly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #320C
===========================================================================

Paper Summary
-------------
This paper presents the results of a quasi-experimental study into cryptographic signing practices related to artifacts in the Java Maven ecosystem, Python PyPI ecosystem, Docker container ecosystem, and Hugging Face ML model ecosystem. It evaluates different incentives and the impact they have on quality and quantity of signatures in a given ecosystem.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
* The paper is not sufficiently rigorous about the types of issues with public keys and signatures. For example, it appears that a key or signature counts as expired in the paper's analysis, if it was expired at the time of writing the paper. However, I think the important validity window is that surrounding the time when actual signatures were computed. Assuming a popular software repository lasts many years, one would expect that many keys would be expired. This is only a problem if new signatures are computed after expiration. I think similar statements could be made around revocation. This struck me as a gap in the paper's otherwise fairly rigorous attempt to define the problem space.

Scientific Contribution
-----------------------
2. Provides a New Data Set For Public Use 4. Addresses a Long-Known Issue

Scientific Contribution Comments
--------------------------------
* I like the paper's data-driven approach, and the rigor of the quasi-experimental approach.
* I like that the paper is attempting not to be overly biased by previous results in the literature, but rather to draw inferences directly from data.
* I like that the paper includes multiple research questions worthy of further study.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
* I found the paper to be extremely approachable and a pleasant read.

Comments to Authors
-------------------
* I enjoyed reading this paper, but I was disappointed by the lack of rigor around time windows for key/signature validity (whether due to expiration or revocation).
* The paper makes some assumptions based on behavioral economics but does not provide citations to behavior economics literature.
* SigStore's cosign is mentioned several times but not adequately introduced. It is also not clear how it impacts the data in the paper.
* I did not fully understand the filtering approach applied in the paper.
* I would like to understand more detail about the types of situations where keys are somehow corrupt or otherwise just lead to signature failures. Is this developers just copying the wrong files around? Random corruption seems exceedingly unlikely.
* Section 6.4 mentions filtering Hugging Face packages by download count. Why not commit count? Are many packages actually the only commit in their respective git repository?
* I think filtering out packages that include terms of use may be a source of bias. For example, developers/maintainers who bother to set up terms of use may be more diligent on average. This additional diligence may lead to greater adoption of signing practices. But we don't know.
* Why is it acceptable to only use the Ubuntu PGP key servers? This strikes me as a risky oversight if failure to find public keys at all is a major failure mode.
* I found it surprising that the so many of the graphs are highly spikey, for example Figures 5 and 6. How many actual signatures or failure instances are represented in these graphs? Even 0.1% of millions of artifacts (Table 6) would be enough data points that I would expect smoother results. Do you have ideas as to why things are so spikey?

# Minor
* s/weather/whether/ in Figure 2 caption

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
2. Highly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #320D
===========================================================================

Paper Summary
-------------
Code that can be authenticated to its source is a necessary prerequisite to a secure software supply chain. This paper looks at package signing practices in PyPI, Maven, Hugging Face, and DockerHub, and evaluates the quality and quantity of the signatures found there.
The authors then compare the ecosystems to argue that only a mandate will lead to universal signing and ecosystems with easy-to-use tooling will lead to more voluntary signing.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
On the whole, I think the paper was well done.

The biggest concern I have is the conclusion that the DockerHub security event had no impact on signature adoption. The relevant Figure 4 appears to my eyes to **peak** around July 2019 -- 3 months after that event and preceeded by a massive positive slope up to that point. Is there an issue with the graph that misaligns the orange line? The authors make this a result that overturns one of their main hypotheses, so this is worth discussing.

The other concern is that the authors exclude Hugging Face models that require assenting to a Terms of Service agreement without disclosing how many models that excluded or how it could have affected their results. I would guess that models with a ToS are more likely to be professionally developed and possibly more likely to be signed.

Scientific Contribution
-----------------------
4. Addresses a Long-Known Issue
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
I think that the key findings are something the community can really build on, and will spur further research on code signing.

Presentation
------------
1. No Flaws in Presentation

Presentation Comments
---------------------
I found the paper pleasant to read.

Comments to Authors
-------------------
Overall, I really like this paper. It's principled, it asks important questions, and it backs up its arguments with data (previous critiques aside).

I also think the key takeaways are deeper and less obvious than they may seem at first glance. One argument against a mandate is "it's a lot of work and devs will likely screw it up anyway, so why bother?" The authors show that's the case to an extent, but 80% of Maven packages have good signatures, which is an order of magnitude more than the other ecosystems. I also really liked the timeline analysis, though I would have preferred a statistical test of some kind instead of just pointing to the graph.

It does seem like authors left a lot on the table in terms of other ways of looking at the data. The biggest question I had was if something like download count or downstream dependency count was correlated with likelihood of being signed.

I was also very disappointed that the authors didn't look at cryptographic signature quality, but I'm willing to concede that as a philosophical difference of scope. Where I'm not as generous is how the authors tried to justify that decision as a question that was too nuanced or context dependent. Any number of sources, including NIST and papers at security venues studying weak cryptography, can give you a list of ciphersuites that should only be used as a joke. If platforms only allow reasonably secure signing options, then I agree with the authors that further analysis probably isn't important, but authors need to clarify that point.

Recommended Decision
--------------------
2. Accept with Noteworthy Concerns in Meta Review

Reviewer Confidence
-------------------
2. Highly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No



